Capacity Achieving Codes for an Erasure Queue-Channel

We consider a queue-channel model that captures the waiting time-dependent degradation of information bits as they wait to be transmitted. Such a scenario arises naturally in quantum communications, where quantum bits tend to decohere rapidly. Trailing the capacity results obtained recently for certain queue-channels, this paper aims to construct practical channel codes for the erasure queue-channel (EQC) -- a channel characterized by highly correlated erasures, governed by the underlying queuing dynamics. Our main contributions in this paper are twofold: (i) We propose a generic `wrapper' based on interleaving across renewal blocks of the queue to convert any capacity-achieving block code for a memoryless erasure channel to a capacity-achieving code for the EQC. Next, due to the complexity involved in implementing interleaved systems, (ii) we study the performance of LDPC and Polar codes without any interleaving. We show that standard Ar{\i}kan's Polar transform polarizes the EQC for certain restricted class of erasure probability functions. We also highlight some possible approaches and the corresponding challenges involved in proving polarization of a general EQC.

==> hal_plots.dat <==
lambda, cap_half 
0.000000 0.000000 
0.010000 0.005000 
0.020000 0.010000 
0.030000 0.015000 
0.040000 0.020000 
0.050000 0.025000 
0.060000 0.030000 
0.070000 0.035000 
0.080000 0.040000 
0.090000 0.045000 
0.100000 0.050000 
0.110000 0.055000 
0.120000 0.060000 
0.130000 0.065000 
0.140000 0.070000 
0.150000 0.075000 
0.160000 0.080000 
0.170000 0.085000 
0.180000 0.090000 
0.190000 0.095000 
0.200000 0.100000 
0.210000 0.105000 
0.220000 0.110000 
0.230000 0.115000 
0.240000 0.120000 
0.250000 0.125000 
0.260000 0.130000 
0.270000 0.135000 
0.280000 0.140000 
0.290000 0.145000 
0.300000 0.150000 
0.310000 0.155000 
0.320000 0.160000 
0.330000 0.165000 
0.340000 0.170000 
0.350000 0.175000 
0.360000 0.180000 
0.370000 0.185000 
0.380000 0.190000 
0.390000 0.195000 
0.400000 0.200000 
0.410000 0.205000 
0.420000 0.210000 
0.430000 0.215000 
0.440000 0.220000 
0.450000 0.225000 
0.460000 0.230000 
0.470000 0.235000 
0.480000 0.240000 
0.490000 0.245000 
0.500000 0.250000 
0.510000 0.255000 
0.520000 0.260000 
0.530000 0.265000 
0.540000 0.270000 
0.550000 0.275000 
0.560000 0.280000 
0.570000 0.285000 
0.580000 0.290000 
0.590000 0.295000 
0.600000 0.300000 
0.610000 0.305000 
0.620000 0.310000 
0.630000 0.315000 
0.640000 0.320000 
0.650000 0.325000 
0.660000 0.330000 
0.670000 0.335000 
0.680000 0.340000 
0.690000 0.345000 
0.700000 0.350000 
0.710000 0.355000 
0.720000 0.360000 
0.730000 0.365000 
0.740000 0.370000 
0.750000 0.375000 
0.760000 0.380000 
0.770000 0.385000 
0.780000 0.390000 
0.790000 0.395000 
0.800000 0.400000 
0.810000 0.405000 
0.820000 0.410000 
0.830000 0.415000 
0.840000 0.420000 
0.850000 0.425000 
0.860000 0.430000 
0.870000 0.435000 
0.880000 0.440000 
0.890000 0.445000 
0.900000 0.450000 
0.910000 0.455000 
0.920000 0.460000 
0.930000 0.465000 
0.940000 0.470000 
0.950000 0.475000 
0.960000 0.480000 
0.970000 0.485000 
0.980000 0.490000 
0.990000 0.495000 
1.000000 0.500000 


==> ldpc_plots.dat <==
lambda, cap_ldpc 
0.000000 0.000000 
0.010000 0.005000 
0.020000 0.010000 
0.030000 0.015000 
0.040000 0.020000 
0.050000 0.025000 
0.060000 0.030000 
0.070000 0.035000 
0.080000 0.040000 
0.090000 0.045000 
0.100000 0.050000 
0.110000 0.055000 
0.120000 0.060000 
0.130000 0.065000 
0.140000 0.070000 
0.150000 0.075000 
0.160000 0.080000 
0.170000 0.085000 
0.180000 0.090000 
0.190000 0.095000 
0.200000 0.100000 
0.210000 0.105000 
0.220000 0.110000 
0.230000 0.115000 
0.240000 0.120000 
0.250000 0.125000 
0.260000 0.130000 
0.270000 0.135000 
0.280000 0.140000 
0.290000 0.145000 
0.300000 0.150000 
0.310000 0.155000 
0.320000 0.160000 
0.330000 0.165000 
0.340000 0.170000 
0.350000 0.175000 
0.360000 0.180000 
0.370000 0.185000 
0.380000 0.190000 
0.390000 0.195000 
0.400000 0.200000 
0.410000 0.205000 
0.420000 0.210000 
0.430000 0.215000 
0.440000 0.220000 
0.450000 0.225000 
0.460000 0.230000 
0.470000 0.235000 
0.480000 0.240000 
0.490000 0.245000 
0.500000 0.250000 
0.510000 0.255000 
0.520000 0.260000 
0.530000 0.265000 
0.540000 0.270000 
0.550000 0.275000 
0.560000 0.280000 
0.570000 0.285000 
0.580000 0.290000 
0.590000 0.295000 
0.600000 0.300000 
0.610000 0.305000 
0.620000 0.310000 
0.630000 0.315000 
0.640000 0.320000 
0.650000 0.325000 
0.660000 0.330000 
0.670000 0.335000 
0.680000 0.340000 
0.690000 0.345000 
0.700000 0.350000 
0.710000 0.355000 
0.720000 0.360000 
0.730000 0.365000 
0.740000 0.370000 
0.750000 0.375000 
0.760000 0.380000 
0.770000 0.385000 
0.780000 0.390000 
0.790000 0.395000 
0.800000 0.400000 
0.810000 0.405000 
0.820000 0.410000 
0.830000 0.415000 
0.840000 0.420000 
0.850000 0.425000 
0.860000 0.430000 
0.870000 0.435000 
0.880000 0.440000 
0.890000 0.445000 
0.900000 0.405000 
0.910000 0.095550 
0.920000 0.000000 
0.930000 0.000000 
0.940000 0.000000 
0.950000 0.000000 
0.960000 0.000000 
0.970000 0.000000 
0.980000 0.000000 
0.990000 0.000000 
1.000000 0.000000 


==> plots.dat <==
0.000000 0.010000 0.020000 0.030000 0.040000
0.050000 0.060000 0.070000 0.080000 0.090000
0.100000 0.110000 0.120000 0.130000 0.140000
0.150000 0.160000 0.170000 0.180000 0.190000
0.200000 0.210000 0.220000 0.230000 0.240000
0.250000 0.260000 0.270000 0.280000 0.290000
0.300000 0.310000 0.320000 0.330000 0.340000
0.350000 0.360000 0.370000 0.380000 0.390000
0.400000 0.410000 0.420000 0.430000 0.440000
0.450000 0.460000 0.470000 0.480000 0.490000
0.500000 0.510000 0.520000 0.530000 0.540000
0.550000 0.560000 0.570000 0.580000 0.590000
0.600000 0.610000 0.620000 0.630000 0.640000
0.650000 0.660000 0.670000 0.680000 0.690000
0.700000 0.710000 0.720000 0.730000 0.740000
0.750000 0.760000 0.770000 0.780000 0.790000
0.800000 0.810000 0.820000 0.830000 0.840000
0.850000 0.860000 0.870000 0.880000 0.890000
0.900000 0.910000 0.920000 0.930000 0.940000
0.950000 0.960000 0.970000 0.980000 0.990000
1.000000 0.000000 0.005000 0.010000 0.015000
0.020000 0.025000 0.030000 0.035000 0.040000
0.045000 0.050000 0.055000 0.060000 0.065000
0.070000 0.075000 0.080000 0.085000 0.090000
0.095000 0.100000 0.105000 0.110000 0.115000
0.120000 0.125000 0.130000 0.135000 0.140000
0.145000 0.150000 0.155000 0.160000 0.165000
0.170000 0.175000 0.180000 0.185000 0.190000
0.195000 0.200000 0.205000 0.210000 0.215000
0.220000 0.225000 0.230000 0.235000 0.240000
0.245000 0.250000 0.255000 0.260000 0.265000
0.270000 0.275000 0.280000 0.285000 0.290000
0.295000 0.300000 0.305000 0.310000 0.315000
0.320000 0.325000 0.330000 0.335000 0.340000
0.345000 0.350000 0.355000 0.360000 0.365000
0.370000 0.375000 0.380000 0.385000 0.390000
0.395000 0.400000 0.405000 0.410000 0.415000
0.420000 0.425000 0.430000 0.435000 0.440000
0.445000 0.405000 0.095550 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.005000 0.010000
0.015000 0.020000 0.025000 0.030000 0.035000
0.040000 0.045000 0.050000 0.055000 0.060000
0.065000 0.070000 0.075000 0.080000 0.085000
0.090000 0.095000 0.100000 0.105000 0.110000
0.115000 0.120000 0.125000 0.130000 0.135000
0.140000 0.145000 0.150000 0.155000 0.160000
0.165000 0.170000 0.175000 0.180000 0.185000
0.190000 0.195000 0.200000 0.205000 0.210000
0.215000 0.220000 0.225000 0.230000 0.235000
0.240000 0.245000 0.250000 0.255000 0.260000
0.265000 0.260550 0.265375 0.280000 0.285000
0.288550 0.293525 0.300000 0.305000 0.310000
0.315000 0.320000 0.325000 0.330000 0.335000
0.333200 0.338100 0.350000 0.355000 0.360000
0.365000 0.370000 0.375000 0.380000 0.385000
0.390000 0.395000 0.400000 0.405000 0.410000
0.415000 0.420000 0.425000 0.430000 0.435000
0.440000 0.445000 0.000450 0.000455 0.001840
0.001860 0.000000 0.000000 0.000000 0.000000
0.000000 0.000000 0.000000 0.000000 0.009083
0.018148 0.027196 0.036226 0.045238 0.054231
0.063204 0.072157 0.081089 0.090000 0.098889
0.107755 0.116598 0.125417 0.134211 0.142979
0.151720 0.160435 0.169121 0.177778 0.186404
0.195000 0.203563 0.212093 0.220588 0.229048
0.237470 0.245854 0.254198 0.262500 0.270759
0.278974 0.287143 0.295263 0.303333 0.311351
0.319315 0.327222 0.335070 0.342857 0.350580
0.358235 0.365821 0.373333 0.380769 0.388125
0.395397 0.402581 0.409672 0.416667 0.423559
0.430345 0.437018 0.443571 0.450000 0.456296
0.462453 0.468462 0.474314 0.480000 0.485510
0.490833 0.495957 0.500870 0.505556 0.510000
0.514186 0.518095 0.521707 0.525000 0.527949
0.530526 0.532703 0.534444 0.535714 0.536471
0.536667 0.536250 0.535161 0.533333 0.530690
0.527143 0.522593 0.516923 0.510000 0.501667
0.491739 0.480000 0.466190 0.450000 0.431053
0.408889 0.382941 0.352500 0.316667 0.274286
0.223846 0.163333 0.090000 0.000000 0.000000
0.005000 0.010000 0.015000 0.020000 0.025000
0.030000 0.035000 0.040000 0.045000 0.050000
0.055000 0.060000 0.065000 0.070000 0.075000
0.080000 0.085000 0.090000 0.095000 0.100000
0.105000 0.110000 0.115000 0.120000 0.125000
0.130000 0.135000 0.140000 0.145000 0.150000
0.155000 0.160000 0.165000 0.170000 0.175000
0.180000 0.185000 0.190000 0.195000 0.200000
0.205000 0.210000 0.215000 0.220000 0.225000
0.230000 0.235000 0.240000 0.245000 0.250000
0.255000 0.260000 0.265000 0.270000 0.275000
0.280000 0.285000 0.290000 0.295000 0.300000
0.305000 0.310000 0.315000 0.320000 0.325000
0.330000 0.335000 0.340000 0.345000 0.350000
0.355000 0.360000 0.365000 0.370000 0.375000
0.380000 0.385000 0.390000 0.395000 0.400000
0.405000 0.410000 0.415000 0.420000 0.425000
0.430000 0.435000 0.440000 0.445000 0.450000
0.455000 0.460000 0.465000 0.470000 0.475000
0.480000 0.485000 0.490000 0.495000 0.500000


==> polar_plots.dat <==
lambda, cap_polar 
0.000000 0.000000 
0.010000 0.005000 
0.020000 0.010000 
0.030000 0.015000 
0.040000 0.020000 
0.050000 0.025000 
0.060000 0.030000 
0.070000 0.035000 
0.080000 0.040000 
0.090000 0.045000 
0.100000 0.050000 
0.110000 0.055000 
0.120000 0.060000 
0.130000 0.065000 
0.140000 0.070000 
0.150000 0.075000 
0.160000 0.080000 
0.170000 0.085000 
0.180000 0.090000 
0.190000 0.095000 
0.200000 0.100000 
0.210000 0.105000 
0.220000 0.110000 
0.230000 0.115000 
0.240000 0.120000 
0.250000 0.125000 
0.260000 0.130000 
0.270000 0.135000 
0.280000 0.140000 
0.290000 0.145000 
0.300000 0.150000 
0.310000 0.155000 
0.320000 0.160000 
0.330000 0.165000 
0.340000 0.170000 
0.350000 0.175000 
0.360000 0.180000 
0.370000 0.185000 
0.380000 0.190000 
0.390000 0.195000 
0.400000 0.200000 
0.410000 0.205000 
0.420000 0.210000 
0.430000 0.215000 
0.440000 0.220000 
0.450000 0.225000 
0.460000 0.230000 
0.470000 0.235000 
0.480000 0.240000 
0.490000 0.245000 
0.500000 0.250000 
0.510000 0.255000 
0.520000 0.260000 
0.530000 0.265000 
0.540000 0.260550 
0.550000 0.265375 
0.560000 0.280000 
0.570000 0.285000 
0.580000 0.288550 
0.590000 0.293525 
0.600000 0.300000 
0.610000 0.305000 
0.620000 0.310000 
0.630000 0.315000 
0.640000 0.320000 
0.650000 0.325000 
0.660000 0.330000 
0.670000 0.335000 
0.680000 0.333200 
0.690000 0.338100 
0.700000 0.350000 
0.710000 0.355000 
0.720000 0.360000 
0.730000 0.365000 
0.740000 0.370000 
0.750000 0.375000 
0.760000 0.380000 
0.770000 0.385000 
0.780000 0.390000 
0.790000 0.395000 
0.800000 0.400000 
0.810000 0.405000 
0.820000 0.410000 
0.830000 0.415000 
0.840000 0.420000 
0.850000 0.425000 
0.860000 0.430000 
0.870000 0.435000 
0.880000 0.440000 
0.890000 0.445000 
0.900000 0.000450 
0.910000 0.000455 
0.920000 0.001840 
0.930000 0.001860 
0.940000 0.000000 
0.950000 0.000000 
0.960000 0.000000 
0.970000 0.000000 
0.980000 0.000000 
0.990000 0.000000 
1.000000 0.000000 


==> th_plots.dat <==
lambda, cap_th 
0.000000 0.000000 
0.010000 0.009083 
0.020000 0.018148 
0.030000 0.027196 
0.040000 0.036226 
0.050000 0.045238 
0.060000 0.054231 
0.070000 0.063204 
0.080000 0.072157 
0.090000 0.081089 
0.100000 0.090000 
0.110000 0.098889 
0.120000 0.107755 
0.130000 0.116598 
0.140000 0.125417 
0.150000 0.134211 
0.160000 0.142979 
0.170000 0.151720 
0.180000 0.160435 
0.190000 0.169121 
0.200000 0.177778 
0.210000 0.186404 
0.220000 0.195000 
0.230000 0.203563 
0.240000 0.212093 
0.250000 0.220588 
0.260000 0.229048 
0.270000 0.237470 
0.280000 0.245854 
0.290000 0.254198 
0.300000 0.262500 
0.310000 0.270759 
0.320000 0.278974 
0.330000 0.287143 
0.340000 0.295263 
0.350000 0.303333 
0.360000 0.311351 
0.370000 0.319315 
0.380000 0.327222 
0.390000 0.335070 
0.400000 0.342857 
0.410000 0.350580 
0.420000 0.358235 
0.430000 0.365821 
0.440000 0.373333 
0.450000 0.380769 
0.460000 0.388125 
0.470000 0.395397 
0.480000 0.402581 
0.490000 0.409672 
0.500000 0.416667 
0.510000 0.423559 
0.520000 0.430345 
0.530000 0.437018 
0.540000 0.443571 
0.550000 0.450000 
0.560000 0.456296 
0.570000 0.462453 
0.580000 0.468462 
0.590000 0.474314 
0.600000 0.480000 
0.610000 0.485510 
0.620000 0.490833 
0.630000 0.495957 
0.640000 0.500870 
0.650000 0.505556 
0.660000 0.510000 
0.670000 0.514186 
0.680000 0.518095 
0.690000 0.521707 
0.700000 0.525000 
0.710000 0.527949 
0.720000 0.530526 
0.730000 0.532703 
0.740000 0.534444 
0.750000 0.535714 
0.760000 0.536471 
0.770000 0.536667 
0.780000 0.536250 
0.790000 0.535161 
0.800000 0.533333 
0.810000 0.530690 
0.820000 0.527143 
0.830000 0.522593 
0.840000 0.516923 
0.850000 0.510000 
0.860000 0.501667 
0.870000 0.491739 
0.880000 0.480000 
0.890000 0.466190 
0.900000 0.450000 
0.910000 0.431053 
0.920000 0.408889 
0.930000 0.382941 
0.940000 0.352500 
0.950000 0.316667 
0.960000 0.274286 
0.970000 0.223846 
0.980000 0.163333 
0.990000 0.090000 
1.000000 0.000000 

